Realization of an isolated Dirac node and strongly modulated Spin Texture in the topological insulator Bi2Te3

The development of spin-based applications of topological insulators requires the knowledge and understanding of spin texture configuration maps as they change via gating in the vicinity of an isolated Dirac node. An isolated (graphene-like) Dirac node, however, does not exist in Bi2Te3. While the isolation of surface states via transport channels has been promisingly achieved in Bi2Te3, it is not known how spin textures modulate while gating the surface. Another drawback of Bi2Te3 is that it features multiple band crossings while chemical potential is placed near the Dirac node (at least 3 not one as in Bi2Se3 and many other topological insulators) and its buried Dirac point is not experimentally accessible for the next generation of experiments which require tuning the chemical potential near an isolated (graphene-like) Dirac node. Here, we image the spin texture of Bi2Te3 and suggest a simple modification to realize a much sought out isolated Dirac node regime critical for almost all potential applications (of topological nature) of Bi2Te3. Finally, we demonstrate carrier control in magnetically and nonmagnetically doped Bi2Te3 essential for realizing giant magneto-optical effects and dissipationless spin current devices involving a Bi2Te3-based platform.

==> 00README.XXX.txt <==
BiTe_Spin_arXiv_MZH.dvi keepcomments
